Beyond Interestingness: Semantic and Context-Aware Natural Language Query Recommendations for Visual Data Analysis

Recent advances in large language models (LLMs) have made natural language interfaces (NLIs) widely accessible for data exploration, yet analysts who have a broad analytical objective still face the challenge of decomposing it into effective step-by-step queries, especially over unfamiliar, multi-table relational databases. Rather than generating high-level analytical agendas, we investigate how to augment an NLI with semantic- and context-aware next-step query recommendations that act as analytical scaffolding for relational database exploration. Our approach goes beyond interestingness-only methods by jointly integrating semantic relevance, data interestingness, and context coherence to guide exploration toward coherent, topic-focused analyses and potentially insightful subsets. We evaluate QRec-NLI with NL2SQL benchmarking, LLM-enhanced description validation, agentic comparisons against interestingness-only and LLM-based prompting baselines, and a 12-participant user study. In the agentic comparison, QRec-NLI yields more topically relevant and locally coherent query sequences than both baselines. In the user study against the interestingness-only baseline, it receives stronger ratings for insight-generation support and decision support.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> reference_lsy.txt <==
# 1. Coverage Metrics.

- @article{peralta2020detecting,
  title={Detecting coherent explorations in SQL workloads},
  author={Peralta, Veronika and Marcel, Patrick and Verdeaux, Willeme and Diakhaby, Aboubakar Sidikhy},
  journal={Information Systems},
  volume={92},
  pages={101479},
  year={2020},
  publisher={Elsevier}
}

Inspired by prior work that decomposes SQL into schema- and clause-level units~\cite{tian2023interactive}, we quantify exploration breadth using table coverage, column coverage, aggregation coverage, and clause coverage, reflecting how broadly the recommended queries span database schema elements and SQL operations.

- @inproceedings{tian2023interactive,
  title={Interactive text-to-sql generation via editable step-by-step explanations},
  author={Tian, Yuan and Zhang, Zheng and Ning, Zheng and Li, Toby Jia-Jun and Kummerfeld, Jonathan K and Zhang, Tianyi},
  booktitle={Proceedings of the 2023 Conference on Empirical Methods in Natural Language Processing},
  pages={16149--16166},
  year={2023}
}

# 2. llm-as-judge metrics

MT-RAIG（ACL 2025）把任务定义为 insight-level 的多表检索增强洞察生成，并提出细粒度评价框架，强调与人类质量判断进行对齐；其质量控制/评价标准里明确出现了 relevance、meaningfulness、completeness、faithfulness、coherence 等维度。最适合背书 Relevance、Discovery、Guidance 这几个“洞察质量/分析路径质量”指标。

- @inproceedings{seo2025mt,
  title={MT-RAIG: Novel benchmark and evaluation framework for retrieval-augmented insight generation over multiple tables},
  author={Seo, Kwangwook and Kwon, Donguk and Lee, Dongha},
  booktitle={Proceedings of the 63rd Annual Meeting of the Association for Computational Linguistics (Volume 1: Long Papers)},
  pages={23142--23172},
  year={2025}
}

Snowy (UIST 2021)
直接支撑 Context-awareness / Next Step Decision / Guidance。它明确说 utterance recommendations 要 contextually provide analytic guidance，并通过推荐数据特征来引导用户分析；用户研究也表明这些推荐能 guide analytic workflows。
这篇论文，老师您已在文中提及，您main.bib中的参考条目如下：
- @inproceedings{srinivasan2021snowy,
  title={Snowy: Recommending Utterances for Conversational Visual Analysis},
  author={Srinivasan, Arjun and Setlur, Vidya},
  booktitle={The 34th Annual ACM Symposium on User Interface Software and Technology},
  pages={864--880},
  year={2021}
}


# 3. Human--llm alignment

- @inproceedings{liu2023g,
  title={G-eval: NLG evaluation using gpt-4 with better human alignment},
  author={Liu, Yang and Iter, Dan and Xu, Yichong and Wang, Shuohang and Xu, Ruochen and Zhu, Chenguang},
  booktitle={Proceedings of the 2023 conference on empirical methods in natural language processing},
  pages={2511--2522},
  year={2023}
}

- @inproceedings{bavaresco2025llms,
  title={Llms instead of human judges? a large scale empirical study across 20 nlp evaluation tasks},
  author={Bavaresco, Anna and Bernardi, Raffaella and Bertolazzi, Leonardo and Elliott, Desmond and Fern{\'a}ndez, Raquel and Gatt, Albert and Ghaleb, Esam and Giulianelli, Mario and Hanna, Michael and Koller, Alexander and others},
  booktitle={Proceedings of the 63rd Annual Meeting of the Association for Computational Linguistics (Volume 2: Short Papers)},
  pages={238--255},
  year={2025}
}

- @inproceedings{thakur2025judging,
  title={Judging the judges: Evaluating alignment and vulnerabilities in llms-as-judges},
  author={Thakur, Aman Singh and Choudhary, Kartik and Ramayapally, Venkat Srinik and Vaidyanathan, Sankaran and Hupkes, Dieuwke},
  booktitle={Proceedings of the Fourth Workshop on Generation, Evaluation and Metrics (GEM$^2$)},
  pages={404--430},
  year={2025}
}
